Perceptual Loss with Recognition Model for Single-Channel Enhancement and Robust ASR

Single-channel speech enhancement approaches do not always improve automatic recognition rates in the presence of noise, because they can introduce distortions unhelpful for recognition. Following a trend towards end-to-end training of sequential neural network models, several research groups have addressed this problem with joint training of front-end enhancement module with back-end recognition module. While this approach ensures enhancement outputs are helpful for recognition, the enhancement model can overfit to the training data, weakening the recognition model in the presence of unseen noise. To address this, we used a pre-trained acoustic model to generate a perceptual loss that makes speech enhancement more aware of the phonetic properties of the signal. This approach keeps some benefits of joint training, while alleviating the overfitting problem. Experiments on Voicebank + DEMAND dataset for enhancement show that this approach achieves a new state of the art for some objective enhancement scores. In combination with distortion-independent training, our approach gets a WER of 2.80\% on the test set, which is more than 20\% relative better recognition performance than joint training, and 14\% relative better than distortion-independent mask training.

==> Transactions Perceptual Loss/snr_breakdown.dat <==
dB clea nois spec mimi
0  2.04 7.53 5.48 5.26
5  1.85 3.31 2.32 2.45
10 1.26 2.07 1.77 1.55
15 2.08 2.64 2.44 1.99

==> Transactions Perceptual Loss/snr_breakdown_fine.dat <==
dB   clean noisy spec mimic
0    1.58  9.55  6.14 6.00
2.5  2.48  5.51  5.24 4.52
5    1.47  3.22  1.94 2.46
7.5  2.23  3.40  2.69 2.44
10   0.97  1.65  1.46 1.53
12.5 1.56  2.50  2.08 1.58
15   1.69  2.57  1.83 1.43
17.5 2.47  2.71  3.05 2.65

==> Transactions Perceptual Loss/snr_diff.dat <==
dB   noisy spec mimic
0    8.97  4.56 4.42
2.5  3.03  2.76 2.04
5    1.75  0.47 0.99
7.5  1.17  0.46 0.21
10   0.68  0.49 0.56
12.5 0.94  0.52 0.02
15   0.88  0.14 -0.26
17.5 0.24  0.58 0.18

==> snr_breakdown.dat <==
dB clea nois spec mimi
0  2.04 7.53 5.48 5.26
5  1.85 3.31 2.32 2.45
10 1.26 2.07 1.77 1.55
15 2.08 2.64 2.44 1.99

==> snr_breakdown_fine.dat <==
dB   clean noisy spec mimic
0    1.58  9.55  6.14 6.00
2.5  2.48  5.51  5.24 4.52
5    1.47  3.22  1.94 2.46
7.5  2.23  3.40  2.69 2.44
10   0.97  1.65  1.46 1.53
12.5 1.56  2.50  2.08 1.58
15   1.69  2.57  1.83 1.43
17.5 2.47  2.71  3.05 2.65

==> snr_diff.dat <==
dB   noisy spec mimic
0    8.97  4.56 4.42
2.5  3.03  2.76 2.04
5    1.75  0.47 0.99
7.5  1.17  0.46 0.21
10   0.68  0.49 0.56
12.5 0.94  0.52 0.02
15   0.88  0.14 -0.26
17.5 0.24  0.58 0.18
